Modeling the Galactic Chemical Evolution of Helium

We examine the galactic chemical evolution (GCE) of $^4$He in one-zone and multi-zone models, with particular attention to theoretical predictions and empirical constraints on IMF-averaged yields. Published models of massive star winds and core collapse supernovae span a factor of 2 -- 3 in the IMF-averaged $^4$He yield, $y\mathrm{_{He}^{CC}}$. Published models of intermediate mass, asymptotic giant branch (AGB) stars show better agreement on the IMF-averaged yield, $y\mathrm{_{He}^{AGB}}$, and they predict that more than half of this yield comes from stars with $M=4-8 M_\odot$, making AGB $^4$He enrichment rapid compared to Fe enrichment from Type Ia supernovae. Although our GCE models include many potentially complicating effects, the short enrichment time delay and mild metallicity dependence of the predicted yields makes the results quite simple: across a wide range of metallicity and age, the non-primordial $^4$He mass fraction $\Delta Y = Y-Y_{\mathrm{P}}$ is proportional to the abundance of promptly produced $\alpha$-elements, like oxygen, with $\Delta Y/Z_{\mathrm{O}} \approx (y\mathrm{_{He}^{CC}}+y\mathrm{_{He}^{AGB}})/y\mathrm{_{O}^{CC}}$. Reproducing solar abundances with our fiducial choice of the oxygen yield $y\mathrm{_{O}^{CC}}=0.0071$ implies $y\mathrm{_{He}^{CC}}+y\mathrm{_{He}^{AGB}} \approx 0.022$, i.e., $0.022M_\odot$ of net $^4$He production per solar mass of star formation. Our GCE models with this yield normalization are consistent with most available observations, though the implied $y\mathrm{_{He}^{CC}}$ is low compared to most of the published massive star models. More precise measurements of $\Delta Y$ in stars and gas across a wide range of metallicity and [$\alpha$/Fe] ratio could test our models more stringently, either confirming the simple picture suggested by our calculations or revealing surprises in the evolution of the second most abundant element.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> MNRAS/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
